RodinHD: High-Fidelity 3D Avatar Generation with Diffusion Models

We present RodinHD, which can generate high-fidelity 3D avatars from a portrait image. Existing methods fail to capture intricate details such as hairstyles which we tackle in this paper. We first identify an overlooked problem of catastrophic forgetting that arises when fitting triplanes sequentially on many avatars, caused by the MLP decoder sharing scheme. To overcome this issue, we raise a novel data scheduling strategy and a weight consolidation regularization term, which improves the decoder's capability of rendering sharper details. Additionally, we optimize the guiding effect of the portrait image by computing a finer-grained hierarchical representation that captures rich 2D texture cues, and injecting them to the 3D diffusion model at multiple layers via cross-attention. When trained on 46K avatars with a noise schedule optimized for triplanes, the resulting model can generate 3D avatars with notably better details than previous methods and can generalize to in-the-wild portrait input.

==> data/log_snr_base_cosine_light.dat <==
0.0 6.00836986443244
0.001 5.311856318735395
0.002 4.903022460236052
0.003 4.611969225013176
0.004 4.385452071456642
0.005 4.1997544458916565
0.006 4.042225203739996
0.007 3.905312728244999
0.008 3.784146062210367
0.009 3.67539934173495
0.01 3.5767003557713966
0.011 3.486297544406867
0.012 3.4028607472962835
0.013 3.325356003823464
0.014 3.2529636523411924
0.015 3.185022915762787
0.016 3.1209933163147423
0.017 3.0604271359302886
0.018 3.0029493325028094
0.019 2.948242613667083
0.02 2.896036156100839
0.021 2.846096951482658
0.022 2.7982230777232306
0.023 2.7522384033098306
0.024 2.7079883734056844
0.025 2.6653366229124607
0.026 2.6241622290825877
0.027 2.5843574640215423
0.028 2.5458259417550275
0.029 2.5084810795504824
0.03 2.472244811628999
0.031 2.4370465071620844
0.032 2.40282205481598
0.033 2.36951308399695
0.034 2.33706629901088
0.035 2.3054329070431083
0.036 2.2745681245288
0.037 2.2444307493656734
0.038 2.2149827887034457
0.039 2.1861891338646315
0.04 2.1580172754115736
0.041 2.130437052553245
0.042 2.10342043204224
0.043 2.076941312492948
0.044 2.050975350692274
0.045 2.0254998070018826
0.046 2.000493407387866
0.047 1.9759362199769261
0.048 1.9518095443415278
0.049 1.9280958119706662
0.05 1.9047784965970491
0.051 1.8818420332319459
0.052 1.8592717449125105
0.053 1.8370537762962615
0.054 1.815175033348883
0.055 1.7936231284663857
0.056 1.7723863304544603
0.057 1.7514535188581033
0.058 1.7308141421952055
0.059 1.710458179700406
0.06 1.690376106230996
0.061 1.6705588600263641
0.062 1.6509978130469325
0.063 1.6316847436489261
0.064 1.6126118113775256
0.065 1.5937715336844596
0.066 1.5751567643962356
0.067 1.5567606737775241
0.068 1.5385767300498443
0.069 1.520598682239942
0.07 1.5028205442446918
0.071 1.4852365800103997
0.072 1.467841289734288
0.073 1.4506293970047013
0.074 1.4335958368043993
0.075 1.4167357443084303
0.076 1.4000444444141151
0.077 1.383517441946597
0.078 1.367150412488214
0.079 1.3509391937846786
0.08 1.3348797776850256
0.081 1.3189683025760421
0.082 1.3032010462752208
0.083 1.2875744193492733
0.084 1.2720849588280099
0.085 1.256729322285793
0.086 1.2415042822651077
0.087 1.2264067210187746
0.088 1.2114336255491935
0.089 1.196582082924706
0.09 1.1818492758547174
0.091 1.1672324785065895
0.092 1.152729052548628
0.093 1.1383364434046572
0.094 1.1240521767067617
0.095 1.1098738549336995
0.096 1.0957991542234862
0.097 1.081825821349421
0.098 1.0679516708495824
0.099 1.0541745823005546
0.1 1.0404924977267647
0.101 1.0269034191374062
0.102 1.0134054061835194
0.103 0.9999965739281975
0.104 0.9866750907234971
0.105 0.9734391761879091
0.106 0.9602870992787815
0.107 0.9472171764543821
0.108 0.9342277699206123
0.109 0.9213172859577787
0.11 0.9084841733230444
0.111 0.8957269217244881
0.112 0.8830440603629833
0.113 0.8704341565382645
0.114 0.8578958143158549
0.115 0.8454276732516798
0.116 0.8330284071713951
0.117 0.8206967230016248
0.118 0.808431359650515
0.119 0.7962310869350796
0.12 0.7840947045530501
0.121 0.7720210410970062
0.122 0.7600089531087206
0.123 0.7480573241717865
0.124 0.7361650640406348
0.125 0.7243311078042473
0.126 0.71255441508292
0.127 0.7008339692564637
0.128 0.6891687767224463
0.129 0.6775578661830511
0.13 0.6660002879592217
0.131 0.6544951133308664
0.132 0.6430414339019731
0.133 0.6316383609894187
0.134 0.6202850250345493
0.135 0.6089805750363996
0.136 0.5977241780056699
0.137 0.5865150184385559
0.138 0.5753522978095262
0.139 0.5642352340822805
0.14 0.5531630612380717
0.141 0.5421350288207014
0.142 0.5311504014974315
0.143 0.5202084586352007
0.144 0.5093084938914663
0.145 0.49844981481910144
0.146 0.4876317424847475
0.147 0.47685361110008717
0.148 0.4661147676655152
0.149 0.4554145716257111
0.15 0.44475239453662363
0.151 0.4341276197434398
0.152 0.42353964206908273
0.153 0.412987867512848
0.154 0.40247171295876283
0.155 0.3919906058933188
0.156 0.38154398413218416
0.157 0.3711312955555963
0.158 0.3607519978520575
0.159 0.350405558270079
0.16 0.34009145337760277
0.161 0.32980916882889105
0.162 0.31955819913853584
0.163 0.30933804746239874
0.164 0.2991482253851442
0.165 0.28898825271422585
0.166 0.2788576572799954
0.167 0.2687559747417928
0.168 0.25868274839976124
0.169 0.24863752901218975
0.17 0.23861987461819914
0.171 0.22862935036558543
0.172 0.21866552834363207
0.173 0.20872798742071944
0.174 0.19881631308657158
0.175 0.1889300972989846
0.176 0.1790689383348753
0.177 0.1692324406455025
0.178 0.1594202147157444
0.179 0.14963187692726307
0.18 0.1398670494254384
0.181 0.1301253599899731
0.182 0.12040644190900204
0.183 0.11070993385662964
0.184 0.10103547977375495
0.185 0.09138272875211331
0.186 0.08175133492138978
0.187 0.07214095733933679
0.188 0.06255125988478275
0.189 0.05298191115345545
0.19 0.04343258435651616
0.191 0.03390295722172802
0.192 0.024392711897174894
0.193 0.014901534857456336
0.194 0.0054291168122643394
0.195 -0.00402484738270377
0.196 -0.013460658812588623
0.197 -0.022878614588034838
0.198 -0.03227900792772753
0.199 -0.041662128238894224
0.2 -0.051028261195800576
0.201 -0.06037768881632452
0.202 -0.06971068953665052
0.203 -0.07902753828414322
0.204 -0.08832850654847234
0.205 -0.09761386245099839
0.206 -0.10688387081250705
0.207 -0.11613879321933719
0.208 -0.12537888808792524
0.209 -0.13460441072782559
0.21 -0.14381561340326637
0.211 -0.1530127453932377
0.212 -0.16219605305022386
0.213 -0.17136577985752832
0.214 -0.18052216648531708
0.215 -0.18966545084536474
0.216 -0.1987958681445395
0.217 -0.2079136509371001
0.218 -0.21701902917579163
0.219 -0.22611223026180496
0.22 -0.2351934790936144
0.221 -0.24426299811473165
0.222 -0.2533210073603953
0.223 -0.2623677245032554
0.224 -0.2714033648980224
0.225 -0.2804281416251697
0.226 -0.28944226553367886
0.227 -0.2984459452828546
0.228 -0.30743938738325577
0.229 -0.3164227962367371
0.23 -0.32539637417564815
0.231 -0.33436032150119416
0.232 -0.34331483652099487
0.233 -0.35226011558585757
0.234 -0.3611963531257659
0.235 -0.3701237416851436
0.236 -0.3790424719573762
0.237 -0.38795273281862125
0.238 -0.39685471136092976
0.239 -0.4057485929246971
0.24 -0.4146345611304432
0.241 -0.4235127979099647
0.242 -0.4323834835368551
0.243 -0.4412467966564125
0.244 -0.4501029143149552
0.245 -0.45895201198855873
0.246 -0.46779426361121934
0.247 -0.4766298416024751
0.248 -0.4854589168944825
0.249 -0.49428165895856313
0.25 -0.5030982358312426
0.251 -0.5119088141397891
0.252 -0.5207135591272614
0.253 -0.5295126346770729
0.254 -0.5383062033371055
0.255 -0.547094426343351
0.256 -0.5558774636431189
0.257 -0.5646554739178133
0.258 -0.573428614605267
0.259 -0.5821970419216921
0.26 -0.5909609108832
0.261 -0.5997203753269347
0.262 -0.6084755879318348
0.263 -0.6172267002389922
0.264 -0.625973862671668
0.265 -0.6347172245549308
0.266 -0.6434569341349574
0.267 -0.6521931385979755
0.268 -0.6609259840888877
0.269 -0.6696556157295508
0.27 -0.678382177636742
0.271 -0.6871058129398211
0.272 -0.6958266637980655
0.273 -0.7045448714177189
0.274 -0.7132605760687515
0.275 -0.7219739171013191
0.276 -0.7306850329619534
0.277 -0.7393940612094757
0.278 -0.748101138530639
0.279 -0.7568064007555126
0.28 -0.7655099828726044
0.281 -0.7742120190437425
0.282 -0.7829126426187021
0.283 -0.7916119861495935
0.284 -0.8003101814050195
0.285 -0.809007359383997
0.286 -0.8177036503296656
0.287 -0.8263991837427561
0.288 -0.8350940883948647
0.289 -0.8437884923415
0.29 -0.8524825229349374
0.291 -0.8611763068368581
0.292 -0.8698699700308025
0.293 -0.8785636378344182
0.294 -0.8872574349115322
0.295 -0.8959514852840259
0.296 -0.9046459123435336
0.297 -0.9133408388629615
0.298 -0.9220363870078385
0.299 -0.9307326783474821
0.3 -0.9394298338660181
0.301 -0.9481279739732187
0.302 -0.9568272185151905
0.303 -0.9655276867848969
0.304 -0.9742294975325405
0.305 -0.9829327689757861
0.306 -0.9916376188098297
0.307 -1.0003441642173398
0.308 -1.0090525218782465
0.309 -1.017762807979389
0.31 -1.026475138224042
0.311 -1.0351896278412887
0.312 -1.0439063915952873
0.313 -1.0526255437943839
0.314 -1.0613471983001235
0.315 -1.0700714685361288
0.316 -1.0787984674968536
0.317 -1.0875283077562279
0.318 -1.0962611014761854
0.319 -1.1049969604150731
0.32 -1.1137359959359587
0.321 -1.1224783190148204
0.322 -1.1312240402486426
0.323 -1.139973269863391
0.324 -1.1487261177218988
0.325 -1.1574826933316573
0.326 -1.1662431058524856
0.327 -1.1750074641041306
0.328 -1.1837758765737574
0.329 -1.1925484514233533
0.33 -1.2013252964970378
0.331 -1.2101065193282892
0.332 -1.2188922271470806
0.333 -1.2276825268869325
0.334 -1.2364775251918791
0.335 -1.2452773284233591
0.336 -1.2540820426670214
0.337 -1.2628917737394563
0.338 -1.2717066271948434
0.339 -1.2805267083315313
0.34 -1.2893521221985424
0.341 -1.2981829736020043
0.342 -1.3070193671115051
0.343 -1.315861407066392
0.344 -1.3247091975819856
0.345 -1.3335628425557478
0.346 -1.3424224456733633
0.347 -1.351288110414772
0.348 -1.3601599400601334
0.349 -1.3690380376957323
0.35 -1.3779225062198188
0.351 -1.3868134483483952
0.352 -1.3957109666209473
0.353 -1.4046151634061081
0.354 -1.413526140907282
0.355 -1.422444001168201
0.356 -1.4313688460784357
0.357 -1.4403007773788532
0.358 -1.449239896667025
0.359 -1.4581863054025777
0.36 -1.4671401049125121
0.361 -1.4761013963964555
0.362 -1.4850702809318768
0.363 -1.4940468594792629
0.364 -1.5030312328872317
0.365 -1.5120235018976262
0.366 -1.5210237671505396
0.367 -1.5300321291893224
0.368 -1.539048688465533
0.369 -1.5480735453438563
0.37 -1.5571068001069817
0.371 -1.5661485529604382
0.372 -1.5751989040374
0.373 -1.5842579534034535
0.374 -1.5933258010613265
0.375 -1.6024025469555843
0.376 -1.61148829097729
0.377 -1.6205831329686375
0.378 -1.6296871727275466
0.379 -1.6388005100122267
0.38 -1.6479232445457161
0.381 -1.6570554760203877
0.382 -1.666197304102416
0.383 -1.6753488284362414
0.384 -1.6845101486489709
0.385 -1.6936813643547906
0.386 -1.7028625751593187
0.387 -1.7120538806639536
0.388 -1.7212553804701967
0.389 -1.7304671741839301
0.39 -1.7396893614197013
0.391 -1.7489220418049625
0.392 -1.7581653149842984
0.393 -1.7674192806236326
0.394 -1.7766840384143971
0.395 -1.7859596880777169
0.396 -1.7952463293685352
0.397 -1.8045440620797437
0.398 -1.8138529860462975
0.399 -1.8231732011492847
0.4 -1.8325048073200205
0.401 -1.8418479045440872
0.402 -1.8512025928653772
0.403 -1.8605689723901273
0.404 -1.8699471432909123
0.405 -1.8793372058106557
0.406 -1.8887392602666027
0.407 -1.898153407054293
0.408 -1.907579746651526
0.409 -1.9170183796222897
0.41 -1.9264694066207106
0.411 -1.935932928394974
0.412 -1.9454090457912272
0.413 -1.954897859757503
0.414 -1.9643994713475994
0.415 -1.97391398172497
0.416 -1.9834414921666121
0.417 -1.9929821040669204
0.418 -2.0025359189415743
0.419 -2.012103038431374
0.42 -2.02168356430611
0.421 -2.031277598468404
0.422 -2.0408852429575433
0.423 -2.0505065999533367
0.424 -2.0601417717799357
0.425 -2.0697908609096642
0.426 -2.079453969966862
0.427 -2.0891312017316896
0.428 -2.0988226591439694
0.429 -2.1085284453070057
0.43 -2.1182486634913964
0.431 -2.127983417138872
0.432 -2.137732809866097
0.433 -2.147496945468519
0.434 -2.157275927924167
0.435 -2.167069861397491
0.436 -2.176878850243195
0.437 -2.1867029990100466
0.438 -2.1965424124447366
0.439 -2.2063971954956973
0.44 -2.216267453316953
0.441 -2.2261532912719675
0.442 -2.23605481493748
0.443 -2.245972130107389
0.444 -2.2559053427965874
0.445 -2.265854559244848
0.446 -2.2758198859206997
0.447 -2.285801429525299
0.448 -2.2957992969963366
0.449 -2.3058135955119305
0.45 -2.3158444324945298
0.451 -2.3258919156148488
0.452 -2.335956152795775
0.453 -2.3460372522163278
0.454 -2.356135322315596
0.455 -2.3662504717966986
0.456 -2.376382809630771
0.457 -2.3865324450609258
0.458 -2.3966994876062824
0.459 -2.406884047065951
0.46 -2.417086233523071
0.461 -2.427306157348856
0.462 -2.4375439292066288
0.463 -2.4477996600559138
0.464 -2.458073461156509
0.465 -2.4683654440725906
0.466 -2.4786757206768337
0.467 -2.4890044031545453
0.468 -2.499351604007825
0.469 -2.5097174360597334
0.47 -2.5201020124584756
0.471 -2.5305054466816266
0.472 -2.540927852540354
0.473 -2.551369344183666
0.474 -2.5618300361026933
0.475 -2.5723100431349724
0.476 -2.582809480468768
0.477 -2.59332846364741
0.478 -2.603867108573651
0.479 -2.61442553151406
0.48 -2.6250038491034178
0.481 -2.635602178349169
0.482 -2.6462206366358663
0.483 -2.6568593417296618
0.484 -2.667518411782824
0.485 -2.67819796533826
0.486 -2.688898121334105
0.487 -2.6996189991082975
0.488 -2.710360718403213
0.489 -2.7211233993703168
0.49 -2.7319071625748337
0.491 -2.7427121290004832
0.492 -2.753538420054204
0.493 -2.7643861575709394
0.494 -2.7752554638184503
0.495 -2.7861464615021374
0.496 -2.797059273769945
0.497 -2.807994024217243
0.498 -2.8189508368917884
0.499 -2.8299298362987013
0.5 -2.8409311474054713
0.501 -2.851954895647024
0.502 -2.863001206930804
0.503 -2.874070207641901
0.504 -2.8851620246482277
0.505 -2.896276785305708
0.506 -2.9074146174635414
0.507 -2.9185756494694846
0.508 -2.9297600101751744
0.509 -2.940967828941514
0.51 -2.9521992356440707
0.511 -2.9634543606785466
0.512 -2.9747333349662775
0.513 -2.986036289959779
0.514 -2.997363357648346
0.515 -3.0087146705636836
0.516 -3.020090361785611
0.517 -3.0314905649477857
0.518 -3.042915414243487
0.519 -3.0543650444314725
0.52 -3.0658395908418283
0.521 -3.07733918938195
0.522 -3.0888639765424974
0.523 -3.100414089403456
0.524 -3.1119896656402317
0.525 -3.1235908435297928
0.526 -3.1352177619568984
0.527 -3.146870560420342
0.528 -3.158549379039282
0.529 -3.170254358559633
0.53 -3.181985640360477
0.531 -3.193743366460599
0.532 -3.2055276795250185
0.533 -3.217338722871629
0.534 -3.22917664047788
0.535 -3.2410415769875227
0.536 -3.252933677717434
0.537 -3.26485308866449
0.538 -3.2767999565125168
0.539 -3.2887744286393166
0.54 -3.3007766531237235
0.541 -3.3128067787528015
0.542 -3.324864955029034
0.543 -3.3369513321776423
0.544 -3.349066061153957
0.545 -3.3612092936508544
0.546 -3.3733811821062902
0.547 -3.38558187971089
0.548 -3.3978115404156313
0.549 -3.4100703189396055
0.55 -3.4223583707778356
0.551 -3.434675852209212
0.552 -3.4470229203044833
0.553 -3.459399732934351
0.554 -3.4718064487776226
0.555 -3.48424322732948
0.556 -3.4967102289098255
0.557 -3.5092076146717033
0.558 -3.5217355466098272
0.559 -3.534294187569206
0.56 -3.5468837012538317
0.561 -3.5595042522355023
0.562 -3.572156005962705
0.563 -3.584839128769622
0.564 -3.5975537878852193
0.565 -3.6103001514424498
0.566 -3.6230783884875324
0.567 -3.635888668989375
0.568 -3.6487311638490665
0.569 -3.6616060449094845
0.57 -3.674513484965033
0.571 -3.687453657771441
0.572 -3.70042673805574
0.573 -3.713432901526287
0.574 -3.726472324882946
0.575 -3.73954518582738
0.576 -3.7526516630734235
0.577 -3.7657919363576493
0.578 -3.7789661864499715
0.579 -3.792174595164444
0.58 -3.805417345370131
0.581 -3.8186946210021357
0.582 -3.832006607072762
0.583 -3.8453534896827737
0.584 -3.85873545603282
0.585 -3.8721526944349947
0.586 -3.885605394324492
0.587 -3.89909374627147
0.588 -3.9126179419929894
0.589 -3.9261781743651314
0.59 -3.9397746374352707
0.591 -3.953407526434444
0.592 -3.967077037789945
0.593 -3.9807833691380035
0.594 -3.9945267193366543
0.595 -4.008307288478767
0.596 -4.022125277905202
0.597 -4.0359808902181795
0.598 -4.049874329294761
0.599 -4.063805800300533
0.6 -4.077775509703451
0.601 -4.091783665287848
0.602 -4.105830476168626
0.603 -4.119916152805623
0.604 -4.134040907018167
0.605 -4.148204951999795
0.606 -4.16240850233318
0.607 -4.176651774005234
0.608 -4.190934984422407
0.609 -4.205258352426173
0.61 -4.219622098308743
0.611 -4.2340264438289195
0.612 -4.248471612228238
0.613 -4.262957828247237
0.614 -4.277485318141985
0.615 -4.292054309700824
0.616 -4.306665032261285
0.617 -4.321317716727289
0.618 -4.33601259558652
0.619 -4.350749902928049
0.62 -4.3655298744602025
0.621 -4.380352747528618
0.622 -4.39521876113461
0.623 -4.410128155953714
0.624 -4.425081174354514
0.625 -4.440078060417719
0.626 -4.455119059955472
0.627 -4.470204420530947
0.628 -4.485334391478187
0.629 -4.500509223922232
0.63 -4.515729170799501
0.631 -4.530994486878439
0.632 -4.546305428780501
0.633 -4.561662255001339
0.634 -4.577065225932365
0.635 -4.592514603882551
0.636 -4.6080106531005285
0.637 -4.623553639797056
0.638 -4.639143832167706
0.639 -4.6547815004159565
0.64 -4.670466916776538
0.641 -4.686200355539122
0.642 -4.701982093072389
0.643 -4.717812407848342
0.644 -4.733691580467065
0.645 -4.749619893681761
0.646 -4.7655976324241465
0.647 -4.781625083830269
0.648 -4.797702537266611
0.649 -4.8138302843566265
0.65 -4.8300086190076295
0.651 -4.8462378374380695
0.652 -4.862518238205228
0.653 -4.878850122233259
0.654 -4.8952337928417045
0.655 -4.911669555774381
0.656 -4.928157719228668
0.657 -4.94469859388531
0.658 -4.961292492938533
0.659 -4.977939732126726
0.66 -4.994640629763496
0.661 -5.011395506769183
0.662 -5.028204686702915
0.663 -5.045068495795032
0.664 -5.061987262980104
0.665 -5.078961319930362
0.666 -5.09599100108965
0.667 -5.113076643707931
0.668 -5.130218587876252
0.669 -5.147417176562277
0.67 -5.16467275564636
0.671 -5.181985673958138
0.672 -5.199356283313722
0.673 -5.2167849385534195
0.674 -5.234271997580085
0.675 -5.251817821398007
0.676 -5.269422774152431
0.677 -5.287087223169706
0.678 -5.304811538998
0.679 -5.3225960954487315
0.68 -5.34044126963859
0.681 -5.35834744203221
0.682 -5.376314996485594
0.683 -5.394344320290115
0.684 -5.41243580421731
0.685 -5.43058984256434
0.686 -5.448806833200156
0.687 -5.46708717761247
0.688 -5.4854312809554235
0.689 -5.503839552098022
0.69 -5.522312403673407
0.691 -5.540850252128877
0.692 -5.559453517776713
0.693 -5.578122624845905
0.694 -5.596858001534625
0.695 -5.615660080063654
0.696 -5.634529296730634
0.697 -5.653466091965215
0.698 -5.672470910385166
0.699 -5.6915442008533565
0.7 -5.7106864165357445
0.701 -5.729898014960288
0.702 -5.749179458076879
0.703 -5.768531212318291
0.704 -5.787953748662109
0.705 -5.807447542693785
0.706 -5.827013074670716
0.707 -5.846650829587399
0.708 -5.866361297241792
0.709 -5.8861449723026915
0.71 -5.9060023543783995
0.711 -5.925933948086489
0.712 -5.9459402631248
0.713 -5.966021814343732
0.714 -5.986179121819701
0.715 -6.006412710929991
0.716 -6.026723112428863
0.717 -6.047110862524989
0.718 -6.0675765029603514
0.719 -6.088120581090445
0.72 -6.108743649965979
0.721 -6.129446268416033
0.722 -6.1502290011326775
0.723 -6.171092418757163
0.724 -6.192037097967653
0.725 -6.213063621568565
0.726 -6.234172578581519
0.727 -6.255364564337976
0.728 -6.276640180573592
0.729 -6.2980000355242565
0.73 -6.319444744023996
0.731 -6.340974927604635
0.732 -6.362591214597316
0.733 -6.384294240235992
0.734 -6.406084646762756
0.735 -6.427963083535282
0.736 -6.449930207136209
0.737 -6.471986681484623
0.738 -6.494133177949731
0.739 -6.516370375466612
0.74 -6.5386989606543
0.741 -6.561119627936083
0.742 -6.5836330796621185
0.743 -6.606240026234532
0.744 -6.6289411862348455
0.745 -6.651737286553981
0.746 -6.674629062524816
0.747 -6.697617258057319
0.748 -6.720702625776434
0.749 -6.743885927162634
0.75 -6.767167932695379
0.751 -6.790549421999388
0.752 -6.814031183993864
0.753 -6.8376140170448165
0.754 -6.861298729120364
0.755 -6.885086137949335
0.756 -6.908977071183031
0.757 -6.932972366560329
0.758 -6.957072872076282
0.759 -6.981279446154084
0.76 -7.0055929578207605
0.761 -7.030014286886447
0.762 -7.054544324127435
0.763 -7.079183971473177
0.764 -7.103934142197122
0.765 -7.128795761111744
0.766 -7.153769764767653
0.767 -7.178857101657018
0.768 -7.204058732421376
0.769 -7.229375630063944
0.77 -7.254808780166558
0.771 -7.280359181111331
0.772 -7.306027844307192
0.773 -7.33181579442145
0.774 -7.357724069616402
0.775 -7.383753721791321
0.776 -7.409905816829767
0.777 -7.436181434852435
0.778 -7.462581670475831
0.779 -7.4891076330766255
0.78 -7.515760447062189
0.781 -7.542541252147223
0.782 -7.56945120363672
0.783 -7.596491472715567
0.784 -7.623663246744715
0.785 -7.650967729564381
0.786 -7.678406141804257
0.787 -7.705979721201009
0.788 -7.733689722923365
0.789 -7.761537419904796
0.79 -7.789524103184221
0.791 -7.81765108225485
0.792 -7.84591968542139
0.793 -7.874331260165945
0.794 -7.902887173522777
0.795 -7.931588812462251
0.796 -7.960437584284163
0.797 -7.989434917020805
0.798 -8.01858225985004
0.799 -8.047881083518597
0.8 -8.077332880776067
0.801 -8.106939166819751
0.802 -8.136701479750752
0.803 -8.166621381041756
0.804 -8.196700456016638
0.805 -8.226940314342515
0.806 -8.257342590534424
0.807 -8.287908944473088
0.808 -8.318641061936297
0.809 -8.349540655144077
0.81 -8.38060946331838
0.811 -8.41184925325752
0.812 -8.443261819925896
0.813 -8.47484898705964
0.814 -8.506612607788467
0.815 -8.538554565274357
0.816 -8.570676773367751
0.817 -8.6029811772816
0.818 -8.635469754284008
0.819 -8.668144514410061
0.82 -8.701007501193475
0.821 -8.734060792418722
0.822 -8.767306500894323
0.823 -8.80074677524804
0.824 -8.834383800744757
0.825 -8.868219800127672
0.826 -8.902257034483878
0.827 -8.936497804134898
0.828 -8.970944449553182
0.829 -9.005599352305579
0.83 -9.04046493602446
0.831 -9.075543667407816
0.832 -9.110838057249092
0.833 -9.14635066149791
0.834 -9.182084082352988
0.835 -9.218040969388035
0.836 -9.254224020712298
0.837 -9.290635984166641
0.838 -9.327279658556675
0.839 -9.364157894924384
0.84 -9.401273597859479
0.841 -9.438629726852167
0.842 -9.476229297688887
0.843 -9.51407538389253
0.844 -9.552171118209053
0.845 -9.590519694142122
0.846 -9.629124367537797
0.847 -9.6679884582211
0.848 -9.707115351686573
0.849 -9.746508500845108
0.85 -9.786171427828998
0.851 -9.826107725857943
0.852 -9.866321061168174
0.853 -9.906815175007395
0.854 -9.94759388569841
0.855 -9.988661090773931
0.856 -10.030020769185972
0.857 -10.07167698359261
0.858 -10.113633882725527
0.859 -10.155895703841956
0.86 -10.198466775264269
0.861 -10.241351519011449
0.862 -10.284554453526106
0.863 -10.328080196501354
0.864 -10.371933467812152
0.865 -10.416119092555393
0.866 -10.460642004203986
0.867 -10.505507247879926
0.868 -10.550719983751721
0.869 -10.596285490562114
0.87 -10.642209169291817
0.871 -10.68849654696601
0.872 -10.735153280609927
0.873 -10.782185161360802
0.874 -10.829598118743768
0.875 -10.877398225119235
0.876 -10.925591700310552
0.877 -10.974184916420393
0.878 -11.023184402845303
0.879 -11.072596851498522
0.88 -11.122429122251035
0.881 -11.172688248602464
0.882 -11.223381443593102
0.883 -11.274516105969647
0.884 -11.32609982661806
0.885 -11.37814039527702
0.886 -11.430645807547412
0.887 -11.483624272213147
0.888 -11.53708421889032
0.889 -11.591034306022506
0.89 -11.645483429241114
0.891 -11.700440730111035
0.892 -11.755915605282986
0.893 -11.81191771607563
0.894 -11.868456998511826
0.895 -11.925543673834936
0.896 -11.98318825953343
0.897 -12.041401580903067
0.898 -12.100194783178663
0.899 -12.159579344269648
0.9 -12.219567088135289
0.901 -12.280170198839198
0.902 -12.341401235324398
0.903 -12.403273146953927
0.904 -12.465799289865368
0.905 -12.528993444190363
0.906 -12.592869832195337
0.907 -12.65744313740262
0.908 -12.722728524756453
0.909 -12.788741661903442
0.91 -12.8554987416616
0.911 -12.923016505759085
0.912 -12.991312269929487
0.913 -13.06040395045767
0.914 -13.13031009227821
0.915 -13.201049898736485
0.916 -13.272643263132027
0.917 -13.34511080217366
0.918 -13.418473891487158
0.919 -13.492754703328755
0.92 -13.567976246670344
0.921 -13.644162409838463
0.922 -13.721338005904098
0.923 -13.799528821039377
0.924 -13.87876166607722
0.925 -13.959064431531223
0.926 -14.040466146359135
0.927 -14.122997040779055
0.928 -14.206688613478754
0.929 -14.291573703592373
0.93 -14.377686567855326
0.931 -14.465062963391972
0.932 -14.553740236636024
0.933 -14.643757418937417
0.934 -14.7351553294685
0.935 -14.827976686107954
0.936 -14.9222662250571
0.937 -15.018070830026376
0.938 -15.115439671926358
0.939 -15.214424360104749
0.94 -15.315079106294233
0.941 -15.417460902574817
0.942 -15.521629714813475
0.943 -15.627648693224726
0.944 -15.735584401903708
0.945 -15.845507069420746
0.946 -15.957490862839544
0.947 -16.07161418783735
0.948 -16.18796001796782
0.949 -16.306616256530255
0.95 -16.42767613499877
0.951 -16.551238652534302
0.952 -16.677409061771424
0.953 -16.806299406851306
0.954 -16.93802912059268
0.955 -17.072725688777236
0.956 -17.210525390807952
0.957 -17.351574127527286
0.958 -17.496028348799307
0.959 -17.64405609564103
0.96 -17.79583817430945
0.961 -17.95156948291509
0.962 -18.111460514976866
0.963 -18.27573906901576
0.964 -18.444652199025548
0.965 -18.61846844773163
0.966 -18.79748041331045
0.967 -18.98200771116293
0.968 -19.17240040603063
0.969 -19.36904300703393
0.97 -19.572359140195836
0.971 -19.782817041171064
0.972 -20.00093604726164
0.973 -20.227294315140217
0.974 -20.462538052916383
0.975 -20.707392637729225
0.976 -20.962676100728455
0.977 -21.22931561139653
0.978 -21.50836779916804
0.979 -21.801044036829122
0.98 -22.108742214446046
0.981 -22.433087111972064
0.982 -22.775982323496102
0.983 -23.13967794142768
0.984 -23.526860113804396
0.985 -23.940771546767365
0.986 -24.385376742193806
0.987 -24.865593509176783
0.988 -25.387625450470207
0.989 -25.959453367043615
0.99 -26.591586457109962
0.991 -27.298257825520732
0.992 -28.099422494077064
0.993 -29.02430604417218
0.994 -30.1182180143764
0.995 -31.457065110001015
0.996 -33.18314649074004
0.997 -35.6159292436997
0.998 -39.77480758964893
0.999 -46.68256286863107


==> data/log_snr_base_linear.dat <==
0.0 9.21024036697596
0.001 8.422081676518744
0.002 7.929833120901535
0.003 7.562279532794108
0.004 7.265152471382023
0.005 7.013923117238452
0.006 6.795285110958042
0.007 6.6011506252572785
0.008 6.426204316390051
0.009 6.26674792008129
0.01 6.1200940571033176
0.011 5.984222073932085
0.012 5.857570226677373
0.013 5.738903818677375
0.014 5.627228053749029
0.015 5.521728445634751
0.016 5.421728874867939
0.017 5.32666132437863
0.018 5.236043566009884
0.019 5.149462395455216
0.02 5.06656082415509
0.021 4.987028148059975
0.022 4.910592144247861
0.023 4.837012865860213
0.024 4.766077654427487
0.025 4.697597091218978
0.026 4.631401681275468
0.027 4.567339115164906
0.028 4.5052719906907
0.029 4.445075904057787
0.03 4.386637840252698
0.031 4.329854807599201
0.032 4.274632672988509
0.033 4.2208851631225635
0.034 4.168533003942721
0.035 4.117503175744874
0.036 4.067728265669248
0.037 4.019145902568594
0.038 3.9716982619017
0.039 3.9253316304202475
0.04 3.879996022130054
0.041 3.835644838398829
0.042 3.792234566218885
0.043 3.74972450956617
0.044 3.7080765495665644
0.045 3.667254929818715
0.046 3.6272260637538545
0.047 3.587958361357597
0.048 3.549422072951826
0.049 3.5115891480493477
0.05 3.4744331075602757
0.051 3.4379289278550407
0.052 3.402052935381606
0.053 3.36678271069907
0.054 3.3320970009310154
0.055 3.297975639763472
0.056 3.2643994742170275
0.057 3.2313502975132997
0.058 3.1988107874345406
0.059 3.1667644496435003
0.06 3.135195565490227
0.061 3.1040891438845852
0.062 3.0734308768587995
0.063 3.0432070984844217
0.064 3.0134047468432557
0.065 2.9840113287828802
0.066 2.955014887214758
0.067 2.9264039707372103
0.068 2.898167605387088
0.069 2.870295268342975
0.07 2.842776863419879
0.071 2.815602698210456
0.072 2.7887634627413864
0.073 2.762250209525585
0.074 2.7360543349018305
0.075 2.7101675615630825
0.076 2.684581922183519
0.077 2.659289744062191
0.078 2.634283634708268
0.079 2.609556468299262
0.08 2.5851013729493877
0.081 2.5609117187304347
0.082 2.536981106392278
0.083 2.5133033567344465
0.084 2.4898725005840516
0.085 2.466682769338952
0.086 2.443728586038229
0.087 2.421004556925013
0.088 2.3985054634693634
0.089 2.3762262548213524
0.09 2.354162040666773
0.091 2.3323080844598962
0.092 2.3106597970096074
0.093 2.289212730396968
0.094 2.26796257220381
0.095 2.246905140033452
0.096 2.2260363763059203
0.097 2.2053523433113296
0.098 2.184849218506148
0.099 2.1645232900381832
0.1 2.144370952487031
0.101 2.124388702807632
0.102 2.1045731364654285
0.103 2.0849209437523153
0.104 2.065428906273327
0.105 2.046093893594652
0.106 2.0269128600441295
0.107 2.0078828416559773
0.108 1.9890009532520128
0.109 1.970264385652086
0.11 1.9516704030069376
0.111 1.933216340247051
0.112 1.9148996006415195
0.113 1.8967176534612489
0.114 1.8786680317411997
0.115 1.860748330136665
0.116 1.8429562028688669
0.117 1.8252893617554549
0.118 1.8077455743216995
0.119 1.7903226619884633
0.12 1.7730184983332244
0.121 1.7558310074206307
0.122 1.7387581621992876
0.123 1.72179798296164
0.124 1.7049485358639858
0.125 1.6882079315038239
0.126 1.6715743235518976
0.127 1.6550459074364148
0.128 1.638620919077076
0.129 1.6222976336666668
0.13 1.606074364498081
0.131 1.5899494618347527
0.132 1.5739213118225857
0.133 1.5579883354415613
0.134 1.542148987495296
0.135 1.5264017556369165
0.136 1.5107451594296926
0.137 1.4951777494409495
0.138 1.479698106367849
0.139 1.4643048401937129
0.14 1.448996589373608
0.141 1.4337720200479829
0.142 1.4186298252832077
0.143 1.4035687243379178
0.144 1.3885874619541134
0.145 1.3736848076720185
0.146 1.3588595551677591
0.147 1.3441105216129379
0.148 1.3294365470552545
0.149 1.3148364938193409
0.15 1.3003092459270271
0.151 1.2858537085362869
0.152 1.2714688073981375
0.153 1.2571534883308202
0.154 1.2429067167105947
0.155 1.2287274769785292
0.156 1.2146147721626808
0.157 1.200567623415099
0.158 1.186585069563096
0.159 1.1726661666742684
0.16 1.1588099876347622
0.161 1.1450156217402987
0.162 1.1312821742995056
0.163 1.1176087662491074
0.164 1.1039945337805541
0.165 1.090438627977683
0.166 1.0769402144650235
0.167 1.0634984730663712
0.168 1.0501125974732757
0.169 1.0367817949230975
0.17 1.0235052858863054
0.171 1.0102823037626958
0.172 0.9971120945862332
0.173 0.9839939167382155
0.174 0.9709270406684936
0.175 0.9579107486244622
0.176 0.9449443343875722
0.177 0.9320271030171159
0.178 0.919158370601043
0.179 0.9063374640135718
0.18 0.8935637206793902
0.181 0.8808364883442149
0.182 0.8681551248515164
0.183 0.8555189979252089
0.184 0.842927484958109
0.185 0.8303799728059944
0.186 0.81787585758707
0.187 0.8054145444866858
0.188 0.7929954475671274
0.189 0.7806179895823442
0.19 0.7682816017974344
0.191 0.7559857238127708
0.192 0.7437298033925973
0.193 0.7315132962979829
0.194 0.7193356661239863
0.195 0.7071963841409148
0.196 0.6950949291395494
0.197 0.6830307872802146
0.198 0.67100345194559
0.199 0.6590124235971426
0.2 0.6470572096350768
0.201 0.6351373242617075
0.202 0.6232522883481384
0.203 0.6114016293041726
0.204 0.5995848809513423
0.205 0.5878015833989816
0.206 0.5760512829232528
0.207 0.5643335318490348
0.208 0.5526478884346043
0.209 0.5409939167590266
0.21 0.5293711866121734
0.211 0.5177792733873056
0.212 0.5062177579761458
0.213 0.49468622666636897
0.214 0.48318427104144757
0.215 0.4717114878827865
0.216 0.4602674790740869
0.217 0.4488518515078778
0.218 0.43746421699415017
0.219 0.4261041921710541
0.22 0.41477139841758365
0.221 0.4034654617682148
0.222 0.3921860128294275
0.223 0.3809326866980788
0.224 0.36970512288156504
0.225 0.35850296521973823
0.226 0.3473258618085185
0.227 0.33617346492516814
0.228 0.32504543095518557
0.229 0.31394142032076416
0.23 0.30286109741079476
0.231 0.2918041305123584
0.232 0.28077019174367746
0.233 0.26975895698848745
0.234 0.2587701058317946
0.235 0.24780332149698187
0.236 0.23685829078423545
0.237 0.22593470401025018
0.238 0.21503225494919345
0.239 0.2041506407748837
0.24 0.19328956200417005
0.241 0.18244872244146387
0.242 0.17162782912441574
0.243 0.16082659227068924
0.244 0.15004472522582543
0.245 0.13928194441215375
0.246 0.12853796927873573
0.247 0.11781252225231559
0.248 0.10710532868924837
0.249 0.0964161168283882
0.25 0.08574461774491365
0.251 0.07509056530506104
0.252 0.06445369612176
0.253 0.05383374951112843
0.254 0.04323046744983247
0.255 0.03264359453326598
0.256 0.0220728779345516
0.257 0.011518067364332705
0.258 0.0009789150313437615
0.259 -0.009544824396264886
0.26 -0.02005339382885594
0.261 -0.03054703379250979
0.262 -0.041025982465524094
0.263 -0.051490475714214536
0.264 -0.06194074712804485
0.265 -0.07237702805408736
0.266 -0.08279954763084044
0.267 -0.09320853282141063
0.268 -0.10360420844607396
0.269 -0.11398679721423376
0.27 -0.12435651975577991
0.271 -0.13471359465187407
0.272 -0.1450582384651622
0.273 -0.15539066576943505
0.274 -0.1657110891787405
0.275 -0.176019719375966
0.276 -0.18631676514090362
0.277 -0.19660243337779845
0.278 -0.2068769291424003
0.279 -0.2171404556685306
0.28 -0.22739321439416446
0.281 -0.23763540498704877
0.282 -0.24786722536985994
0.283 -0.25808887174491174
0.284 -0.268300538618423
0.285 -0.27850241882435645
0.286 -0.28869470354783217
0.287 -0.2988775823481303
0.288 -0.3090512431812869
0.289 -0.31921587242229127
0.29 -0.32937165488689824
0.291 -0.3395187738530563
0.292 -0.34965741108196274
0.293 -0.35978774683875264
0.294 -0.36990995991282877
0.295 -0.3800242276378404
0.296 -0.39013072591131936
0.297 -0.4002296292139698
0.298 -0.4103211106286397
0.299 -0.4204053418589541
0.3 -0.43048249324763915
0.301 -0.4405527337945295
0.302 -0.4506162311742703
0.303 -0.4606731517537184
0.304 -0.47072366060904836
0.305 -0.48076792154257164
0.306 -0.4908060970992699
0.307 -0.5008383485830497
0.308 -0.5108648360727275
0.309 -0.5208857184377425
0.31 -0.5309011533536111
0.311 -0.5409112973171197
0.312 -0.5509163056612687
0.313 -0.5609163325699635
0.314 -0.570911531092466
0.315 -0.5809020531576025
0.316 -0.5908880495877443
0.317 -0.6008696701125482
0.318 -0.6108470633824782
0.319 -0.620820376982103
0.32 -0.6307897574431728
0.321 -0.6407553502574879
0.322 -0.6507172998895498
0.323 -0.660675749789013
0.324 -0.6706308424029287
0.325 -0.6805827191877908
0.326 -0.6905315206213914
0.327 -0.7004773862144746
0.328 -0.7104204545222115
0.329 -0.7203608631554829
0.33 -0.7302987487919834
0.331 -0.7402342471871476
0.332 -0.7501674931848957
0.333 -0.7600986207282147
0.334 -0.770027762869561
0.335 -0.7799550517811005
0.336 -0.7898806187647909
0.337 -0.7998045942622906
0.338 -0.8097271078647192
0.339 -0.8196482883222609
0.34 -0.8295682635536106
0.341 -0.8394871606552771
0.342 -0.8494051059107325
0.343 -0.8593222247994183
0.344 -0.8692386420056115
0.345 -0.8791544814271492
0.346 -0.889069866184012
0.347 -0.8989849186267769
0.348 -0.9088997603449338
0.349 -0.9188145121750744
0.35 -0.9287292942089461
0.351 -0.938644225801387
0.352 -0.9485594255781301
0.353 -0.9584750114434901
0.354 -0.9683911005879224
0.355 -0.9783078094954742
0.356 -0.9882252539511109
0.357 -0.9981435490479278
0.358 -1.008062809194257
0.359 -1.0179831481206536
0.36 -1.0279046788867794
0.361 -1.0378275138881772
0.362 -1.047751764862939
0.363 -1.0576775428982723
0.364 -1.0676049584369622
0.365 -1.0775341212837324
0.366 -1.087465140611512
0.367 -1.0973981249676008
0.368 -1.107333182279737
0.369 -1.1172704198620778
0.37 -1.1272099444210812
0.371 -1.1371518620612981
0.372 -1.1470962782910763
0.373 -1.1570432980281744
0.374 -1.1669930256052896
0.375 -1.1769455647755
0.376 -1.186901018717622
0.377 -1.196859490041487
0.378 -1.2068210807931334
0.379 -1.2167858924599195
0.38 -1.226754025975561
0.381 -1.2367255817250833
0.382 -1.246700659549706
0.383 -1.2566793587516454
0.384 -1.2666617780988443
0.385 -1.276648015829632
0.386 -1.2866381696573101
0.387 -1.2966323367746648
0.388 -1.306630613858418
0.389 -1.3166330970735984
0.39 -1.3266398820778558
0.391 -1.3366510640257017
0.392 -1.3466667375726884
0.393 -1.3566869968795237
0.394 -1.3667119356161175
0.395 -1.3767416469655749
0.396 -1.3867762236281183
0.397 -1.396815757824957
0.398 -1.4068603413020904
0.399 -1.416910065334059
0.4 -1.426965020727633
0.401 -1.4370252978254476
0.402 -1.4470909865095791
0.403 -1.4571621762050688
0.404 -1.4672389558833911
0.405 -1.4773214140658688
0.406 -1.4874096388270353
0.407 -1.4975037177979482
0.408 -1.507603738169446
0.409 -1.517709786695361
0.41 -1.5278219496956789
0.411 -1.5379403130596514
0.412 -1.5480649622488611
0.413 -1.5581959823002385
0.414 -1.5683334578290333
0.415 -1.5784774730317404
0.416 -1.5886281116889809
0.417 -1.5987854571683369
0.418 -1.6089495924271482
0.419 -1.6191206000152585
0.42 -1.6292985620777274
0.421 -1.639483560357494
0.422 -1.6496756761980058
0.423 -1.6598749905458021
0.424 -1.6700815839530625
0.425 -1.6802955365801118
0.426 -1.690516928197892
0.427 -1.7007458381903915
0.428 -1.7109823455570408
0.429 -1.7212265289150699
0.43 -1.7314784665018301
0.431 -1.741738236177083
0.432 -1.752005915425248
0.433 -1.7622815813576245
0.434 -1.772565310714573
0.435 -1.7828571798676685
0.436 -1.7931572648218181
0.437 -1.803465641217346
0.438 -1.8137823843320504
0.439 -1.824107569083226
0.44 -1.8344412700296604
0.441 -1.8447835613735935
0.442 -1.8551345169626554
0.443 -1.8654942102917667
0.444 -1.8758627145050204
0.445 -1.8862401023975277
0.446 -1.8966264464172387
0.447 -1.9070218186667363
0.448 -1.9174262909050044
0.449 -1.9278399345491686
0.45 -1.938262820676211
0.451 -1.9486950200246607
0.452 -1.9591366029962576
0.453 -1.9695876396575953
0.454 -1.9800481997417354
0.455 -1.9905183526498036
0.456 -2.000998167452556
0.457 -2.0114877128919275
0.458 -2.0219870573825602
0.459 -2.032496269013299
0.46 -2.043015415548679
0.461 -2.053544564430383
0.462 -2.0640837827786807
0.463 -2.0746331373938482
0.464 -2.0851926947575645
0.465 -2.0957625210342945
0.466 -2.106342682072646
0.467 -2.11693324340671
0.468 -2.1275342702573834
0.469 -2.138145827533675
0.47 -2.1487679798339885
0.471 -2.159400791447391
0.472 -2.1700443263548665
0.473 -2.180698648230549
0.474 -2.191363820442939
0.475 -2.2020399060561053
0.476 -2.2127269678308736
0.477 -2.223425068225991
0.478 -2.2341342693992856
0.479 -2.2448546332088024
0.48 -2.2555862212139313
0.481 -2.266329094676515
0.482 -2.277083314561947
0.483 -2.2878489415402536
0.484 -2.2986260359871653
0.485 -2.3094146579851684
0.486 -2.320214867324552
0.487 -2.331026723504437
0.488 -2.341850285733793
0.489 -2.3526856129324476
0.49 -2.363532763732077
0.491 -2.3743917964771883
0.492 -2.3852627692260953
0.493 -2.396145739751874
0.494 -2.4070407655433153
0.495 -2.41794790380586
0.496 -2.4288672114625314
0.497 -2.4397987451548526
0.498 -2.4507425612437532
0.499 -2.461698715810472
0.5 -2.4726672646574444
0.501 -2.4836482633091843
0.502 -2.4946417670131553
0.503 -2.5056478307406342
0.504 -2.5166665091875675
0.505 -2.5276978567754154
0.506 -2.5387419276519925
0.507 -2.549798775692298
0.508 -2.56086845449934
0.509 -2.5719510174049507
0.51 -2.5830465174705957
0.511 -2.5941550074881774
0.512 -2.6052765399808266
0.513 -2.6164111672036974
0.514 -2.627558941144743
0.515 -2.6387199135254975
0.516 -2.649894135801844
0.517 -2.6610816591647795
0.518 -2.6722825345411727
0.519 -2.6834968125945204
0.52 -2.694724543725696
0.521 -2.7059657780736885
0.522 -2.7172205655163464
0.523 -2.7284889556711103
0.524 -2.7397709978957403
0.525 -2.7510667412890424
0.526 -2.7623762346915886
0.527 -2.773699526686437
0.528 -2.785036665599839
0.529 -2.796387699501954
0.53 -2.807752676207551
0.531 -2.819131643276714
0.532 -2.8305246480155386
0.533 -2.8419317374768287
0.534 -2.853352958460791
0.535 -2.864788357515721
0.536 -2.8762379809386944
0.537 -2.8877018747762504
0.538 -2.8991800848250735
0.539 -2.910672656632674
0.54 -2.922179635498065
0.541 -2.933701066472441
0.542 -2.945236994359849
0.543 -2.956787463717861
0.544 -2.968352518858245
0.545 -2.979932203847635
0.546 -2.991526562508196
0.547 -3.0031356384182937
0.548 -3.0147594749131543
0.549 -3.026398115085533
0.55 -3.038051601786375
0.551 -3.049719977625476
0.552 -3.061403284972147
0.553 -3.0731015659558714
0.554 -3.0848148624669647
0.555 -3.0965432161572384
0.556 -3.1082866684406514
0.557 -3.1200452604939755
0.558 -3.131819033257451
0.559 -3.143608027435445
0.56 -3.155412283497109
0.561 -3.1672318416770384
0.562 -3.17906674197593
0.563 -3.1909170241612426
0.564 -3.2027827277678522
0.565 -3.214663892098714
0.566 -3.2265605562255217
0.567 -3.2384727589893654
0.568 -3.250400539001398
0.569 -3.2623439346434884
0.57 -3.27430298406889
0.571 -3.2862777252029014
0.572 -3.2982681957435283
0.573 -3.310274433162152
0.574 -3.3222964747041903
0.575 -3.3343343573897686
0.576 -3.346388118014383
0.577 -3.358457793149572
0.578 -3.370543419143585
0.579 -3.382645032122054
0.58 -3.3947626679886675
0.581 -3.4068963624258393
0.582 -3.419046150895388
0.583 -3.431212068639212
0.584 -3.4433941506799677
0.585 -3.455592431821747
0.586 -3.467806946650761
0.587 -3.4800377295360203
0.588 -3.49228481463002
0.589 -3.5045482358694247
0.59 -3.5168280269757566
0.591 -3.5291242214560827
0.592 -3.5414368526037086
0.593 -3.5537659534988673
0.594 -3.5661115570094175
0.595 -3.5784736957915335
0.596 -3.590852402290412
0.597 -3.6032477087409616
0.598 -3.6156596471685125
0.599 -3.6280882493895144
0.6 -3.6405335470122466
0.601 -3.652995571437521
0.602 -3.665474353859394
0.603 -3.6779699252658737
0.604 -3.6904823164396388
0.605 -3.703011557958749
0.606 -3.715557680197363
0.607 -3.7281207133264584
0.608 -3.740700687314552
0.609 -3.7532976319284206
0.61 -3.76591157673383
0.611 -3.7785425510962583
0.612 -3.791190584181626
0.613 -3.8038557049570274
0.614 -3.8165379421914625
0.615 -3.829237324456571
0.616 -3.841953880127371
0.617 -3.8546876373829977
0.618 -3.8674386242074412
0.619 -3.8802068683902924
0.62 -3.8929923975274865
0.621 -3.9057952390220487
0.622 -3.918615420084843
0.623 -3.931452967735326
0.624 -3.9443079088022928
0.625 -3.957180269924637
0.626 -3.9700700775521027
0.627 -3.9829773579460466
0.628 -3.9959021371801944
0.629 -4.008844441141403
0.63 -4.021804295530426
0.631 -4.034781725862677
0.632 -4.0477767574689985
0.633 -4.060789415496428
0.634 -4.0738197249089705
0.635 -4.086867710488369
0.636 -4.099933396834885
0.637 -4.113016808368061
0.638 -4.126117969327514
0.639 -4.139236903773701
0.64 -4.152373635588705
0.641 -4.165528188477018
0.642 -4.178700585966323
0.643 -4.191890851408278
0.644 -4.205099007979306
0.645 -4.218325078681378
0.646 -4.231569086342806
0.647 -4.244831053619036
0.648 -4.258111002993431
0.649 -4.271408956778076
0.65 -4.284724937114564
0.651 -4.298058965974798
0.652 -4.311411065161781
0.653 -4.324781256310424
0.654 -4.3381695608883355
0.655 -4.351576000196629
0.656 -4.365000595370724
0.657 -4.378443367381143
0.658 -4.391904337034326
0.659 -4.405383524973424
0.66 -4.41888095167911
0.661 -4.4323966374703865
0.662 -4.44593060250539
0.663 -4.459482866782201
0.664 -4.473053450139652
0.665 -4.48664237225814
0.666 -4.50024965266043
0.667 -4.513875310712474
0.668 -4.527519365624219
0.669 -4.541181836450416
0.67 -4.5548627420914425
0.671 -4.568562101294101
0.672 -4.5822799326524475
0.673 -4.596016254608595
0.674 -4.609771085453533
0.675 -4.623544443327942
0.676 -4.637336346223006
0.677 -4.651146811981229
0.678 -4.664975858297251
0.679 -4.6788235027186635
0.68 -4.6926897626468245
0.681 -4.706574655337673
0.682 -4.720478197902548
0.683 -4.734400407309
0.684 -4.748341300381611
0.685 -4.762300893802807
0.686 -4.776279204113673
0.687 -4.790276247714769
0.688 -4.804292040866948
0.689 -4.818326599692164
0.69 -4.832379940174291
0.691 -4.846452078159936
0.692 -4.860543029359251
0.693 -4.874652809346748
0.694 -4.88878143356211
0.695 -4.902928917311001
0.696 -4.917095275765883
0.697 -4.93128052396682
0.698 -4.945484676822293
0.699 -4.959707749110004
0.7 -4.973949755477692
0.701 -4.988210710443932
0.702 -5.002490628398949
0.703 -5.016789523605416
0.704 -5.0311074101992705
0.705 -5.0454443021905035
0.706 -5.059800213463976
0.707 -5.074175157780214
0.708 -5.088569148776207
0.709 -5.102982199966213
0.71 -5.117414324742555
0.711 -5.1318655363764165
0.712 -5.146335848018638
0.713 -5.160825272700513
0.714 -5.1753338233345785
0.715 -5.1898615127154075
0.716 -5.204408353520401
0.717 -5.218974358310576
0.718 -5.23355953953135
0.719 -5.24816390951333
0.72 -5.262787480473096
0.721 -5.277430264513982
0.722 -5.292092273626857
0.723 -5.306773519690907
0.724 -5.321474014474405
0.725 -5.336193769635496
0.726 -5.350932796722965
0.727 -5.365691107177008
0.728 -5.3804687123300035
0.729 -5.395265623407283
0.73 -5.410081851527891
0.731 -5.4249174077053555
0.732 -5.439772302848444
0.733 -5.454646547761928
0.734 -5.469540153147338
0.735 -5.484453129603719
0.736 -5.499385487628386
0.737 -5.5143372376176725
0.738 -5.5293083898676825
0.739 -5.544298954575033
0.74 -5.559308941837601
0.741 -5.5743383616552675
0.742 -5.58938722393065
0.743 -5.60445553846985
0.744 -5.6195433149831775
0.745 -5.634650563085888
0.746 -5.649777292298915
0.747 -5.664923512049593
0.748 -5.6800892316723814
0.749 -5.695274460409593
0.75 -5.710479207412103
0.751 -5.725703481740079
0.752 -5.740947292363684
0.753 -5.756210648163792
0.754 -5.7714935579327005
0.755 -5.7867960303748305
0.756 -5.802118074107431
0.757 -5.817459697661285
0.758 -5.8328209094813985
0.759 -5.8482017179277035
0.76 -5.863602131275744
0.761 -5.87902215771737
0.762 -5.894461805361419
0.763 -5.909921082234401
0.764 -5.9253999962811825
0.765 -5.940898555365656
0.766 -5.956416767271424
0.767 -5.971954639702462
0.768 -5.98751218028379
0.769 -6.003089396562141
0.77 -6.018686296006615
0.771 -6.034302886009349
0.772 -6.049939173886162
0.773 -6.065595166877217
0.774 -6.081270872147664
0.775 -6.096966296788291
0.776 -6.112681447816166
0.777 -6.1284163321752745
0.778 -6.144170956737162
0.779 -6.159945328301564
0.78 -6.175739453597036
0.781 -6.191553339281583
0.782 -6.2073869919432845
0.783 -6.223240418100911
0.784 -6.239113624204546
0.785 -6.255006616636198
0.786 -6.270919401710408
0.787 -6.286851985674868
0.788 -6.302804374711014
0.789 -6.3187765749346285
0.79 -6.334768592396446
0.791 -6.350780433082739
0.792 -6.366812102915911
0.793 -6.382863607755086
0.794 -6.398934953396692
0.795 -6.415026145575039
0.796 -6.431137189962901
0.797 -6.4472680921720835
0.798 -6.463418857754003
0.799 -6.479589492200244
0.8 -6.49578000094313
0.801 -6.51199038935628
0.802 -6.528220662755168
0.803 -6.544470826397674
0.804 -6.560740885484638
0.805 -6.5770308451603965
0.806 -6.59334071051334
0.807 -6.609670486576439
0.808 -6.626020178327791
0.809 -6.642389790691146
0.81 -6.658779328536438
0.811 -6.675188796680311
0.812 -6.691618199886643
0.813 -6.708067542867061
0.814 -6.72453683028146
0.815 -6.741026066738512
0.816 -6.757535256796179
0.817 -6.774064404962211
0.818 -6.7906135156946545
0.819 -6.807182593402348
0.82 -6.823771642445413
0.821 -6.840380667135754
0.822 -6.857009671737536
0.823 -6.8736586604676795
0.824 -6.89032763749633
0.825 -6.9070166069473435
0.826 -6.923725572898761
0.827 -6.940454539383271
0.828 -6.9572035103886884
0.829 -6.973972489858408
0.83 -6.99076148169187
0.831 -7.007570489745016
0.832 -7.024399517830742
0.833 -7.041248569719349
0.834 -7.058117649138991
0.835 -7.075006759776117
0.836 -7.091915905275909
0.837 -7.108845089242723
0.838 -7.12579431524052
0.839 -7.142763586793296
0.84 -7.159752907385508
0.841 -7.1767622804624995
0.842 -7.193791709430918
0.843 -7.21084119765913
0.844 -7.227910748477643
0.845 -7.245000365179503
0.846 -7.26211005102071
0.847 -7.279239809220622
0.848 -7.296389642962346
0.849 -7.313559555393146
0.85 -7.33074954962483
0.851 -7.3479596287341415
0.852 -7.365189795763149
0.853 -7.382440053719626
0.854 -7.3997104055774345
0.855 -7.417000854276903
0.856 -7.434311402725202
0.857 -7.451642053796706
0.858 -7.468992810333376
0.859 -7.486363675145113
0.86 -7.503754651010125
0.861 -7.5211657406752845
0.862 -7.538596946856484
0.863 -7.556048272238986
0.864 -7.573519719477778
0.865 -7.591011291197914
0.866 -7.608522989994859
0.867 -7.626054818434828
0.868 -7.643606779055127
0.869 -7.661178874364482
0.87 -7.678771106843374
0.871 -7.696383478944365
0.872 -7.714015993092426
0.873 -7.731668651685253
0.874 -7.7493414570935935
0.875 -7.767034411661559
0.876 -7.784747517706938
0.877 -7.802480777521508
0.878 -7.820234193371341
0.879 -7.838007767497113
0.88 -7.8558015021144
0.881 -7.873615399413981
0.882 -7.891449461562131
0.883 -7.909303690700919
0.884 -7.927178088948493
0.885 -7.945072658399373
0.886 -7.962987401124731
0.887 -7.980922319172677
0.888 -7.998877414568541
0.889 -8.01685268931514
0.89 -8.034848145393065
0.891 -8.05286378476094
0.892 -8.070899609355699
0.893 -8.088955621092854
0.894 -8.107031821866748
0.895 -8.125128213550829
0.896 -8.143244797997893
0.897 -8.161381577040355
0.898 -8.179538552490497
0.899 -8.197715726140709
0.9 -8.215913099763752
0.901 -8.234130675112992
0.902 -8.252368453922655
0.903 -8.27062643790805
0.904 -8.288904628765822
0.905 -8.307203028174186
0.906 -8.325521637793152
0.907 -8.343860459264764
0.908 -8.36221949421332
0.909 -8.380598744245612
0.91 -8.39899821095113
0.911 -8.417417895902298
0.912 -8.435857800654695
0.913 -8.454317926747256
0.914 -8.4727982757025
0.915 -8.491298849026737
0.916 -8.509819648210277
0.917 -8.52836067472764
0.918 -8.54692193003776
0.919 -8.565503415584189
0.92 -8.584105132795292
0.921 -8.602727083084455
0.922 -8.621369267850275
0.923 -8.640031688476759
0.924 -8.658714346333507
0.925 -8.677417242775917
0.926 -8.696140379145355
0.927 -8.714883756769355
0.928 -8.733647376961802
0.929 -8.7524312410231
0.93 -8.771235350240369
0.931 -8.790059705887613
0.932 -8.808904309225898
0.933 -8.827769161503523
0.934 -8.8466542639562
0.935 -8.865559617807211
0.936 -8.884485224267587
0.937 -8.90343108453627
0.938 -8.922397199800276
0.939 -8.941383571234859
0.94 -8.960390200003664
0.941 -8.979417087258902
0.942 -8.998464234141489
0.943 -9.01753164178121
0.944 -9.036619311296867
0.945 -9.055727243796442
0.946 -9.074855440377226
0.947 -9.094003902125985
0.948 -9.1131726301191
0.949 -9.132361625422703
0.95 -9.151570889092833
0.951 -9.170800422175569
0.952 -9.190050225707166
0.953 -9.209320300714204
0.954 -9.228610648213712
0.955 -9.247921269213304
0.956 -9.26725216471132
0.957 -9.286603335696947
0.958 -9.305974783150353
0.959 -9.325366508042814
0.96 -9.344778511336841
0.961 -9.364210793986302
0.962 -9.38366335693655
0.963 -9.403136201124536
0.964 -9.422629327478937
0.965 -9.442142736920275
0.966 -9.461676430361026
0.967 -9.481230408705745
0.968 -9.500804672851173
0.969 -9.520399223686354
0.97 -9.540014062092744
0.971 -9.559649188944325
0.972 -9.579304605107707
0.973 -9.598980311442242
0.974 -9.618676308800124
0.975 -9.638392598026497
0.976 -9.658129179959559
0.977 -9.67788605543066
0.978 -9.697663225264407
0.979 -9.71746069027876
0.98 -9.737278451285128
0.981 -9.757116509088476
0.982 -9.776974864487409
0.983 -9.796853518274267
0.984 -9.816752471235226
0.985 -9.836671724150387
0.986 -9.85661127779386
0.987 -9.876571132933863
0.988 -9.8965512903328
0.989 -9.91655175074736
0.99 -9.936572514928592
0.991 -9.956613583621998
0.992 -9.976674957567608
0.993 -9.996756637500074
0.994 -10.01685862414874
0.995 -10.036980918237731
0.996 -10.057123520486027
0.997 -10.077286431607542
0.998 -10.097469652311204
0.999 -10.117673183301033


==> data/log_snr_sr_linear.dat <==
0.0 6.906754778648552
0.01 5.515674619206489
0.02 4.7006856415258715
0.03 4.120679970868827
0.04 3.668902452001193
0.05 3.2978266009875643
0.06 2.982105293653671
0.07 2.7066079898527833
0.08 2.4615726609367994
0.09 2.240330520859109
0.1 2.0381212627240393
0.11 1.851426111963334
0.12 1.677568813638458
0.13 1.5144649405931643
0.14 1.3604579162835753
0.15 1.2142080765101786
0.16 1.0746154291434686
0.17 0.940764530177598
0.18 0.8118842881936359
0.19 0.6873180956647295
0.2 0.566501260160692
0.21 0.44894369596512795
0.22 0.3342164722930335
0.23 0.22194123318592662
0.24 0.1117817860453423
0.25 0.0034373490785433516
0.26 -0.10336291720220489
0.27 -0.20886437371050712
0.28 -0.313290572325787
0.29 -0.41684629178093957
0.3 -0.519720063548923
0.31 -0.6220862838850268
0.32 -0.7241069874782623
0.33 -0.8259333424288074
0.34 -0.9277069142033085
0.35 -1.0295607368958135
0.36 -1.1316202228634684
0.37 -1.234003936117187
0.38 -1.336824250360812
0.39 -1.4401879090130911
0.4 -1.5441965017074202
0.41 -1.64894686948674
0.42 -1.7545314490736486
0.43 -1.861038565104614
0.44 -1.9685526779985791
0.45 -2.0771545941264806
0.46 -2.186921644113502
0.47 -2.297927834403906
0.48 -2.4102439766201464
0.49 -2.5239377987305667
0.5 -2.6390740415851104
0.51 -2.7557145439717896
0.52 -2.8739183189770126
0.53 -2.9937416240919528
0.54 -3.1152380271887807
0.55 -3.238458470190603
0.56 -3.36345133197475
0.57 -3.4902624917792817
0.58 -3.618935394126961
0.59 -3.749511116039915
0.6 -3.8820284370928215
0.61 -4.016523912643988
0.62 -4.15303195039361
0.63 -4.291584890248225
0.64 -4.432213087321022
0.65 -4.5749449977702685
0.66 -4.7198072670729765
0.67 -4.866824820248298
0.68 -5.016020953484416
0.69 -5.167417426583163
0.7 -5.321034555616791
0.71 -5.476891305189775
0.72 -5.6350053797130215
0.73 -5.795393313126419
0.74 -5.958070556545835
0.75 -6.123051563360062
0.76 -6.290349871359485
0.77 -6.459978181539164
0.78 -6.631948433282277
0.79 -6.8062718756938505
0.8 -6.982959134917324
0.81 -7.1620202773266906
0.82 -7.343464868543307
0.83 -7.527302028278144
0.84 -7.713540481046692
0.85 -7.9021886028443555
0.86 -8.093254463904945
0.87 -8.286745867693714
0.88 -8.482670386309401
0.89 -8.681035392487315
0.9 -8.88184808840793
0.91 -9.085115531523234
0.92 -9.29084465761666
0.93 -9.499042301312409
0.94 -9.709715214246819
0.95 -9.922870081108691
0.96 -10.13851353374766
0.97 -10.356652163540204
0.98 -10.577292532192251


==> data/log_snr_sr_sigmoid.dat <==
0.0 1.7433727933745713
0.01 0.8890175489060014
0.02 0.31498262346834527
0.03 -0.14847040158002392
0.04 -0.5543703605151132
0.05 -0.9261712512640798
0.06 -1.2762241489786121
0.07 -1.6117528689187763
0.08 -1.9372824461542149
0.09 -2.2557836384993277
0.1 -2.5692722663938548
0.11 -2.879148861793005
0.12 -3.1864032332410783
0.13 -3.4917436721638366
0.14 -3.7956816571802654
0.15 -4.098589021083055
0.16 -4.400737411844162
0.17 -4.70232600795012
0.18 -5.003501243750216
0.19 -5.304370990108949
0.2 -5.605014826639542
0.21 -5.905491525330736
0.22 -6.205844525946722
0.23 -6.506105954923035
0.24 -6.806299582231435
0.25 -7.106443000724933
0.26 -7.406549234533021
0.27 -7.706627927245047
0.28 -8.006686220313709
0.29 -8.306729402777268
0.3 -8.606761392051332
0.31 -8.906785089792091
0.32 -9.206802645360954
0.33 -9.506815650944548
0.34 -9.806825286002653
0.35 -10.106832424311735
0.36 -10.406837713184384
0.37 -10.706841632252555
0.38 -11.00684453685404
0.39 -11.306846690424573
0.4 -11.60684828822142
0.41 -11.906849475142392
0.42 -12.2068503587801
0.43 -12.506851019324639
0.44 -12.806851516576788
0.45 -13.106851895929218
0.46 -13.406852191280894
0.47 -13.706852429819373
0.48 -14.006852632993251
0.49 -14.306852818906036
0.5 -14.606853005434152
0.51 -14.906853208271636
0.52 -15.206853447207243
0.53 -15.506853740988385
0.54 -15.806854121528568
0.55 -16.106854617355037
0.56 -16.406855278642475
0.57 -16.70685615697819
0.58 -17.00685734313615
0.59 -17.306858943027354
0.6 -17.606861083308793
0.61 -17.90686398807205
0.62 -18.20686789103651
0.63 -18.506873189404892
0.64 -18.806880300838365
0.65 -19.106889973497786
0.66 -19.406902998300716
0.67 -19.706920482208574
0.68 -20.006944162838177
0.69 -20.306976001599935
0.7 -20.60701906393052
0.71 -20.907077361923246
0.72 -21.20715628386901
0.73 -21.50726181310196
0.74 -21.807405604121698
0.75 -22.107599164850384
0.76 -22.407860580611104
0.77 -22.708212957861306
0.78 -23.008688372560083
0.79 -23.309331791325558
0.8 -23.610198189497538
0.81 -23.91137799474725
0.82 -24.212958063147227
0.83 -24.51511051322911
0.84 -24.818010076560533
0.85 -25.121932423183083
0.86 -25.427265049525
0.87 -25.734500748463347
0.88 -26.044401214591574
0.89 -26.357824457660907
0.9 -26.676309268328524
0.91 -27.00196838316905
0.92 -27.337494098186767
0.93 -27.6870985436626
0.94 -28.05884999938191
0.95 -28.46499653852177
0.96 -28.92725924502323
0.97 -29.50118142861001
0.98 -30.35329393479284

